Optimization with Trained Machine Learning Models Embedded

Trained ML models are commonly embedded in optimization problems. In many cases, this leads to large-scale NLPs that are difficult to solve to global optimality. While ML models frequently lead to large problems, they also exhibit homogeneous structures and repeating patterns (e.g., layers in ANNs). Thus, specialized solution strategies can be used for large problem classes. Recently, there have been some promising works proposing specialized reformulations using mixed-integer programming or reduced space formulations. However, further work is needed to develop more efficient solution approaches and keep up with the rapid development of new ML model architectures.

==> orga.txt <==
https://meteor.springer.com/project/dashboard.jsf?id=1081&tab=About

Guide for authors:
- 1000-5000 words excl. figures & refs









ARTUR, DO YOU KNOW THIS ONE? HOW DO WE HANDLE THIS? \url{https://www.sciencedirect.com/science/article/abs/pii/S037722172030758X}



% Most of the previous publications on optimizations with ANNs embedded rely on local optimization techniques. Fernandes \cite{Fernandes.2006}, for instance, optimized the product concentrations of a Fischer-Tropsch synthesis using the quasi-Newton method and finite-differences. Other authors used local solvers like DICOPT \cite{Grossmann.2002} (e.g., \cite{Fahmi.2012,Henao.2010,Henao.2011,Henao.2012}), sequential quadratic programming (e.g., \cite{SantAnna.2017}) or CONOPT \cite{Drud.1994} (e.g., \cite{Henao.2012}). These local methods can yield suboptimal solutions when the learned input-output relation is multi-modal. In addition, the activations functions involved in ANNs are usually nonconvex. A few researchers have addressed this problem by using stochastic global methods such as genetic algorithms (e.g., \cite{Nandi.2001,Cheema.2002,Desai.2008,Nagata.2003,GutierrezAntonio.2016,Chen.2002}) or brute-force grid search (e.g., \cite{Nascimento.1998,Nascimento.2000,Chambers.2002}). However, these methods cannot guarantee global optimality. Deterministic global optimization of an ANN embedded problem was carried out by Smith \textit{et al.} (2013) \cite{Smith.2013} who used BARON \cite{Tawarmalani.2005} to optimize an ANN with one hidden layer and three neurons that emulates a flooded bed algae bioreactor. 



%\begin{itemize}
%    \item What do we mean by ML models?
%    \item What do we mean by ML models embedded?
%    \begin{itemize}
%        \item Problem consisting only of ML model
%        \item Embedded in hybrid model?
%    \end{itemize}
%    \item Why should we do this?
%    \item Why is it challenging?
%    \item What do we cover?
%    \item Not doing dynamic (HW, Koopman, NARX, RNN, LSTM, ...)
%\end{itemize}


%%%%%%%%%%%%%%%%%%%%%%% ML great %%%%%%%%%%%%%%%%%%%%%%% 

% A feed-forward artificial neural network (ANN) with one hidden layer can approximate any smooth function on a compact domain to an arbitrary degree of accuracy given a sufficient number of neurons \cite{Hornik.1989}. Thus, ANNs are said to be universal approximators. Due to their excellent approximation properties, ANNs have attracted widespread interest in various fields such as chemistry \cite{Gasteiger.1993}, chemical engineering \cite{AzlanHussain.1999}, pharmaceutical research \cite{AgatonovicKustrin.2000} and biosorption processes \cite{WitekKrowiak.2014} for the black-box modeling of complex systems. Furthermore, various industry applications of ANNs exist, e.g., modeling and identification, optimization and process control \cite{Meireles.2003}. \newline \indent


%%%%%%%%%%%%%%%%%%%%%%% used for optimization %%%%%%%%%%%%%%%%%%%%%%% 
% In many applications, a model including ANNs is developed and then used for optimization. In biochemical engineering for example, ANNs are commonly used to model fermentation processes \cite{DelRioChanona.2017} and optimize their output to identify promising operating points for further experiments \cite{Cheema.2002,Desai.2008,Nagata.2003}. ANNs are also used as surrogate models for the optimization of chemical processes \cite{Fahmi.2012,Nascimento.2000,Nascimento.1998,Chambers.2002,Henao.2010,Henao.2011,SantAnna.2017,Smith.2013,Henao.2012,Kajero.2017,Lewandowski.1998,GutierrezAntonio.2016,Chen.2002,Dornier.1995,Fernandes.2006}. \newline \indent 

% Most of the previous publications on optimizations with ANNs embedded rely on local optimization techniques. Fernandes \cite{Fernandes.2006}, for instance, optimized the product concentrations of a Fischer-Tropsch synthesis using the quasi-Newton method and finite-differences. Other authors used local solvers like DICOPT \cite{Grossmann.2002} (e.g., \cite{Fahmi.2012,Henao.2010,Henao.2011,Henao.2012}), sequential quadratic programming (e.g., \cite{SantAnna.2017}) or CONOPT \cite{Drud.1994} (e.g., \cite{Henao.2012}). These local methods can yield suboptimal solutions when the learned input-output relation is multi-modal. In addition, the activations functions involved in ANNs are usually nonconvex. A few researchers have addressed this problem by using stochastic global methods such as genetic algorithms (e.g., \cite{Nandi.2001,Cheema.2002,Desai.2008,Nagata.2003,GutierrezAntonio.2016,Chen.2002}) or brute-force grid search (e.g., \cite{Nascimento.1998,Nascimento.2000,Chambers.2002}). However, these methods cannot guarantee global optimality. Deterministic global optimization of an ANN embedded problem was carried out by Smith \textit{et al.} (2013) \cite{Smith.2013} who used BARON \cite{Tawarmalani.2005} to optimize an ANN with one hidden layer and three neurons that emulates a flooded bed algae bioreactor. 



% Many of the previous works on optimization with GPs embedded rely on local optimization techniques.
% Caballero and Grossmann, for instance, train GPs on data obtained from a rigorous divided wall column simulation.
% Then, they iteratively optimize the operation of the column~(modeled by GPs) using SNOPT~\cite{gill2005snopt}, sample new data at the solution point, and update the GPs~\cite{caballero2008rigorous,Caballero.2008}.
% In~\cite{quirante2015rigorous}, the authors solve the resulting mixed-integer nonlinear programs~(MINLPs) using a local solver in GAMS.

%%%%%%%%%%%%%%%%%%%%%%% models are nonconvex %%%%%%%%%%%%%%%%%%%%%%% 


% As the hyperbolic tangent activation function is currently not available as an intrinsic function with its corresponding envelopes in BARON, Smith \textit{et al.} (2013) \cite{Smith.2013} used an algebraic formulation including exponential functions which leads to weaker relaxations (cf. Section \ref{sec:Relaxationsofneuralnetworks}).

%%%%%%%%%%%%%%%%%%%%%%% drawback local %%%%%%%%%%%%%%%%%%%%%%% 

% However, all these local methods have the drawback that they can lead to suboptimal solutions, because the resulting optimization problems are nonconvex. 

%This nonconvexity is induced by the covariance functions of the GPs as well as often the mechanistic part of the hybrid models. 

%%%%%%%%%%%%%%%%%%%%%%% deterministic global %%%%%%%%%%%%%%%%%%%%%%% 


% Deterministic global optimization can guarantee to identify globally optimal solutions within finite time to a given nonzero tolerance~\cite{Horst.1996}. 
% In deterministic global optimization, convex relaxations are derived and relaxed problems are solved using branch-and-bound (B\&B) or related algorithms \cite{Misener.2014,Tawarmalani.2005}. 

%%%%%%%%%%%%%%%%%%%%%%% Full space vs reduced space %%%%%%%%%%%%%%%%%%%%%%% 

% In most state-of-the-art deterministic global optimization solvers such as BARON \cite{Tawarmalani.2005}, ANTIGONE \cite{Misener.2014} and SCIP \cite{Maher.2017} the complete set of constraints and variables is handed to the optimization algorithm that builds convex relaxations. This method is referred to as the full-space (FS) formulation. Another possibility is the reduced-space (RS) formulation. The key idea thereof is to hide some optimization variables and constraints from the optimizer \cite{Epperly.1997,Mitsos.2009,Scott.2011,Bongartz.2017,Huster.2017}. 


%%%%%%%%%%%%%%%%%%%%%%% deterministic global for ML %%%%%%%%%%%%%%%%%%%%%%% 

% In a few previous studies, deterministic global optimization with GPs embedded was done using general-purpose global solvers. 

%  2009, de Weerdt \textit{et al.} \cite{Weerdt.2009} optimized the output of randomly generated ANNs with one hidden layer and up to 128 neurons using interval analysis \cite{Moore.1979}. The work considered box-constrained problems with up to three degrees of freedom (DoF).



% For the deterministic global optimization of ANNs, the FS formulation inherently results in a large-scale optimization problem because the ANN network structure includes multiple (hidden) layers, neurons and network equations. Additionally, auxiliary variables used in state-of-the-art solvers for the relaxations increase the problem size. 
% Solving large-scale optimization problems globally is difficult because of the exponential worst-case runtime of the B\&B algorithm. Moreover, in standard solvers the user has to provide tight variable bounds, which are difficult to provide for some network variables. A possible disadvantage of the RS formulation is that the propagation of relaxations through large ANNs may result in weak relaxations. \newline \indent 




% \section{Methods}
% \label{sec:Methods}



% For instance, in the black-box optimization algorithms ALAMO~\cite{Cozad.2014} and ARGONAUT~\cite{boukouvala2017argonaut}, GPs are included as surrogate models and are optimized using BARON~\cite{Tawarmalani.2005} and ANTIGONE~\cite{Misener.2014}, respectively. 

% Cozad et al.~\cite{Cozad.2014} state that GPs are accurate but ``difficult to solve using provable derivative-based optimization software''.
% Similarly, Boukouvala and Floudas~\cite{boukouvala2017argonaut} state that the computational cost becomes a limiting factor because the number of nonlinear terms of GPs equals the product of the number of interpolated points~($N$) and the dimensionality~($D$) of the input domain.




%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Tailored relaxations %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% 


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% McCormick MAiNGO.. %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% 

% One possibility to construct relaxations in the RS setup are McCormick relaxations \cite{McCormick.1976} that have shown favorable convergence properties \cite{Bompadre.2012,Najman.2016} and have been extended to the relaxation of multivariate functions \cite{Tsoukalas.2014,Najman.2017}. Recently, a differentiable modification of the relaxations has been proposed as well \cite{Khan.2017,Khan.2018}. 

% We have recently released the open-source global solver MAiNGO~\cite{MAiNGO} which uses the MC\texttt{++} library~\cite{Chachuat.2015} for automatic propagation of McCormick relaxations through computer code~\cite{Mitsos.2009}.


% The GP training methods and models are provided as an open-source toolbox called ``MeLOn - \textbf{M}achin\textbf{e} \textbf{L}earning Models for \textbf{O}ptimizatio\textbf{n}'' under the Eclipse public license~\cite{MeLOn_Git}.
% The resulting optimization problems are solved using our global solver MAiNGO~\cite{MAiNGO}.


% The global optimization using McCormick relaxations has been applied to several problems such as flowsheet optimization \cite{Bongartz.2017,Bongartz.2017b,Huster.2017} and the solution of ODE and nonlinear equation systems \cite{Wechsung.2015,Scott.2011,Stuber.2015}. \newline \indent 




%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% MILP %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% 

% present important contributions and illustrations

% Here is the journal version of the Lombardi et al work: 
% https://doi.org/10.1016/j.artint.2016.01.005










\begin{table*}
	\centering
		\caption{Mathematical notation for MLPs indicating constant parameters (Param.) and variables (Var.) for both training and optimization problems with MLPs embedded (Emb. Opt.)}
\begin{tabular}{llll}
	Symbol & Training & Emb. Opt. & Meaning \\
	\hline 
	$\textbf{b}^{(k-1)}$ & Var. & Param. & Bias vectors \\ 
	$\textbf{W}^{(k)}$ & Var. & Param. & Weight matrices \\ 
	$\textbf{z}^{(k)} \quad k = 2,...N-1$ & Var. & Var. & Output of the hidden layers \\
	$\textbf{z}^{(k)} \quad k = 1$ & Param. & Var. & Input vector \\
	$\textbf{z}^{(k)} \quad k = N$ & Var. & Var. & Output vector \\
\end{tabular}
	\label{tab:Notation}
\end{table*}




For example, when minimizing the output of an ANN with $N$ layers, a full-space formulation might read
\begin{align*}
&\mpmin{\vec{z}^{(k)}\in\mathcal{Z}^{(k)}, k=1,\dots,N}~z^{(N)}\\
&\text{s.t.}~ \textbf{z}^{(k)} = h_{k} \left( \textbf{W}^{(k-1)} \textbf{z}^{(k-1)} + \textbf{b}^{(k-1)} \right), k=2,\dots,N,
\end{align*}
where $\vec{z}^{(1)}=\vec{x}$ are the inputs, $\vec{z}^{(N)}$ are the outputs, $h_{k}$ are the activation functions, $\textbf{W}^{(k)}$ are the weights, $\textbf{b}^{(k)}$ are the bias parameters, $N$ is the number of layers, and $\mathcal{Z}^{(1)}=\mathcal{X}$. 
Herein, an additional equality constraint and an optimization variable are introduced for each neuron in the neural network. 
